Fundamental Limits of Distributed Optimization over Multiple Access Channel

We consider distributed optimization over a $d$-dimensional space, where $K$ remote clients send coded gradient estimates over an {\em additive Gaussian Multiple Access Channel (MAC)} with noise variance $\sigma_z^2$. Furthermore, the codewords from the clients must satisfy the average power constraint $P$, resulting in a signal-to-noise ratio (SNR) of $KP/\sigma_z^2$. In this paper, we study the fundamental limits imposed by MAC on the {convergence rate of any distributed optimization algorithm and design optimal communication schemes to achieve these limits.} Our first result is a lower bound for the convergence rate, showing that communicating over a MAC imposes a slowdown of $\sqrt{d/\frac{1}{2}\log(1+\SNR)}$ on any protocol compared to the centralized setting. Next, we design a computationally tractable {digital} communication scheme that matches the lower bound to a logarithmic factor in $K$ when combined with a projected stochastic gradient descent algorithm. At the heart of our communication scheme is carefully combining several compression and modulation ideas such as quantizing along random bases, {\em Wyner-Ziv compression}, {\em modulo-lattice decoding}, and {\em amplitude shift keying.} We also show that analog schemes, which are popular due to their ease of implementation, can give close to optimal convergence rates at low $\SNR$ but experience a slowdown of roughly $\sqrt{d}$ at high $\SNR$.

==> CUQ_plots/CUQ_0dB.dat <==
3.3001668
6.50326609
12.6190315
25.84330721
49.6674028
103.23904993
201.61233391
403.0582724
805.74972851
1604.69447929
3215.26042497

==> CUQ_plots/CUQ_100dB.dat <==
3.6029395
5.51117225
7.81347746
11.39767199
17.38075814
25.75800382
39.2052043
66.91517638
113.76049616
210.98063052
397.58743688
761.91213517

==> CUQ_plots/CUQ_100dB_K.dat <==
481.61600953
248.29033032
180.17036196
136.44860756
111.71294729

==> CUQ_plots/CUQ_180dB.dat <==
2.59175989
3.84516774
5.9369515
8.70599853
11.65522436
17.24841229
25.06722006
39.82234667
63.24063732
111.34596378
201.86241581
390.54123143

==> CUQ_plots/CUQ_180dB_K.dat <==
654.55306616
482.70947378
337.94316881
259.82566544
201.4417586
172.40378392
153.44723694
140.9917854
125.6709342
124.4881912

==> CUQ_plots/CUQ_50dB.dat <==
1.7539378
2.5105582
4.02280295
5.53571907
8.60321135
12.73694516
20.69575357
31.62981008
55.71783615
96.240968
181.14406127
367.24930002
713.97056125

==> CUQ_plots/CUQ_5dB.dat <==
1.78691727
3.66627073
7.1610412
14.12552322
28.77616274
56.84134388
116.06083427
229.08741333
473.76877397
885.74071349
1785.61838106

==> CUQ_plots/CUQ_75dB.dat <==
1.7539378
2.70162971
3.84892558
5.42776247
8.04517795
12.24507928
19.13786056
31.60415412
51.87924509
96.69939217
183.77364993
360.43591712
703.46232894

==> WZ_plots/WZ_0dB.dat <==
5.78897253
6.57783493
11.07042354
20.32392915
41.104201
83.67904936
164.6343602
309.61812762

8.99763519
15.86534995
30.37820727
64.77444782
119.80858918
237.34602641
503.04777404
963.40511078

==> WZ_plots/WZ_100dB.dat <==
70.62484741
70.78127589
64.45759873
66.36460578
81.87096739
81.25753521
70.83539611
84.81250529
108.3385069
139.77184061
225.7732302
419.03417354

==> WZ_plots/WZ_100dB_K.dat <==
266.98335427
173.64649745
135.83574975
112.82787079
103.91353627

==> WZ_plots/WZ_180dB.dat <==
61.68887468
67.03106947
60.40629629
69.05393573
66.24091512
68.81499481
70.29789708
72.78405384
86.32592217
118.45866415
164.90524202
283.92891901

==> WZ_plots/WZ_180dB_K.dat <==
606.79929526
304.05730699
246.80819115
207.23150934
166.12626274
152.53466085
136.28036737
131.00030492
116.44966073
118.74218874

==> WZ_plots/WZ_50dB.dat <==
28.06352094
33.61973044
35.60785422
34.77954158
30.44179079
31.06259914
33.79167912
42.46743532
54.2052343
79.52842336
161.5197498
310.1168069
646.84891022

==> WZ_plots/WZ_5dB.dat <==
5.38065371
5.17140159
7.64618362
13.46582667
25.80426851
53.34692381
100.50493833
207.15305647

==> WZ_plots/WZ_75dB.dat <==
28.04101156
28.16461843
28.33898875
28.80629874
29.67336559
31.37425252
34.59865759
41.02465653
55.12364672
85.96688479
153.11717171
281.57562852
548.77878836]

==> all_data.txt <==
V = d+1
snr_range = [180]
B_range = [2, 4, 8, 16, 32, 64, 128, 256, 512, 1024, 2048, 4096]
Clients = [500]
sigma_range = [0.01732]
I = 20
d = 64
np.random.seed(10)
torch.manual_seed(0)

WZ_OTA:-

V = d+1, 180dB

[[array([61.68887468])], [array([67.03106947])], [array([60.40629629])], [array([69.05393573])], [array([66.24091512])], [array([68.81499481])], [array([70.29789708])], [array([72.78405384])], [array([86.32592217])], [array([118.45866415])], [array([164.90524202])], [array([283.92891901])]]

V = d+1, 100dB

[[array([70.62484741])], [array([70.78127589])], [array([64.45759873])], [array([66.36460578])], [array([81.87096739])], [array([81.25753521])], [array([70.83539611])], [array([84.81250529])], [array([108.3385069])], [array([139.77184061])], [array([225.7732302])], [array([419.03417354])]]



d=32, v=d^2, 50dB

[[array([28.06352094])], [array([33.61973044])], [array([35.60785422])], [array([34.77954158])], [array([30.44179079])], [array([31.06259914])], [array([33.79167912])], [array([42.46743532])], [array([54.2052343])], [array([79.52842336])], [array([161.5197498])], [array([310.1168069])], [array([646.84891022])]]

d=32,, v=d enough, 75dB

[[array([28.04101156])], [array([28.16461843])], [array([28.33898875])], [array([28.80629874])], [array([29.67336559])], [array([31.37425252])], [array([34.59865759])], [array([41.02465653])], [array([55.12364672])], [array([85.96688479])], [array([153.11717171])], [array([281.57562852])], [array([548.77878836])]]



UQ_OTA:- 

180dB

[[array([2.59175989])], [array([3.84516774])], [array([5.9369515])], [array([8.70599853])], [array([11.65522436])], [array([17.24841229])], [array([25.06722006])], [array([39.82234667])], [array([63.24063732])], [array([111.34596378])], [array([201.86241581])], [array([390.54123143])]]

100dB

[[array([3.6029395])], [array([5.51117225])], [array([7.81347746])], [array([11.39767199])], [array([17.38075814])], [array([25.75800382])], [array([39.2052043])], [array([66.91517638])], [array([113.76049616])], [array([210.98063052])], [array([397.58743688])], [array([761.91213517])]]

d=32

50dB

[[array([1.7539378])], [array([2.5105582])], [array([4.02280295])], [array([5.53571907])], [array([8.60321135])], [array([12.73694516])], [array([20.69575357])], [array([31.62981008])], [array([55.71783615])], [array([96.240968])], [array([181.14406127])], [array([367.24930002])], [array([713.97056125])]]

75dB

[[array([1.7539378])], [array([2.70162971])], [array([3.84892558])], [array([5.42776247])], [array([8.04517795])], [array([12.24507928])], [array([19.13786056])], [array([31.60415412])], [array([51.87924509])], [array([96.69939217])], [array([183.77364993])], [array([360.43591712])], [array([703.46232894])]]




RMSE vs Clients for constant B and SNR

K=[200, 400, 600, 800, 1000]

I=20
d=64
np.random.seed(10)
torch.manual_seed(0)

WZ-OTA:

SNR = 100dB

B_range = 1024
[[array([266.98335427]), array([173.64649745]), array([135.83574975]), array([112.82787079]), array([103.91353627])]]


B = 4096, SNR = 180dB

[[array([606.79929526]), array([304.05730699]), array([246.80819115]), array([207.23150934]), array([166.12626274]), array([152.53466085]), array([136.28036737]), array([131.00030492]), array([116.44966073]), array([124.4881912])]]




UQ_OTA:

SNR = 100dB B = 1024
[[array([481.61600953]), array([248.29033032]), array([180.17036196]), array([136.44860756]), array([111.71294729])]]

SNR = 180dB, B = 2048

[[array([349.16580308]), array([257.52107937]), array([180.60465167]), array([144.30727901]), array([113.92866389]), array([96.82659765]), array([84.91962611]), array([79.98035262]), array([70.1200628]), array([64.69392276])]]

SNR = 180dB, B=4096

[[array([654.55306616]), array([482.70947378]), array([337.94316881]), array([259.82566544]), array([201.4417586]), array([172.40378392]), array([153.44723694]), array([140.9917854]), array([125.6709342]), array([111.70492671])]]








==> data_old.txt <==
####### The below is for WZ with d^2 levels in CUQ.  ######
V = d*d

MSE_CUQ = [[np.array([3.17405946, 0.35217659, 0.36060385, 0.34892212])], [np.array([6.5057385 , 0.53404811, 0.53430262, 0.52615879])], [np.array([12.82181643,  0.76855412,  0.76843619,  0.75659643])], [np.array([25.25224325,  1.11188592,  1.10644111,  1.07614049])], [np.array([49.98421408,  1.6672498 ,  1.68239821,  1.58654196])], [np.array([101.14558496,   2.61247943,   2.50976243,   2.32345564])], [np.array([201.87061386,   4.27989231,   3.98053124,   3.5174812 ])], [np.array([415.87833972,   7.11806425,   6.7142643 ,   5.42661781])], [np.array([822.70202898,  12.77635324,  11.29004116,   8.99446504])], [np.array([1648.0022715 ,   24.53414021,   21.18104624,   16.14522054])], [np.array([3200.21330874,   46.13691111,   39.91412021,   30.53211794])]]

MSE_CUQ_ideal = [[np.array([0.35440561, 0.34938205, 0.35880823, 0.34851481])], [np.array([0.5221536 , 0.52683578, 0.53019908, 0.52345472])], [np.array([0.76942668, 0.75088376, 0.75719615, 0.75145968])], [np.array([1.07513441, 1.05497651, 1.06576003, 1.06191561])], [np.array([1.53086658, 1.50840045, 1.56732525, 1.52751654])], [np.array([2.14527163, 2.16600343, 2.22881454, 2.16277094])], [np.array([3.19422718, 3.02482801, 3.05920336, 3.10496264])], [np.array([4.32939589, 4.3161013 , 4.48234544, 4.22329875])], [np.array([6.31527585, 6.09199437, 6.26251484, 5.71020263])], [np.array([9.24613809, 8.58495586, 7.87638433, 8.02889029])], [np.array([11.54683883, 11.94345642, 11.59205749, 12.62681684])]]

MSE_WZ = [[np.array([5.78897253, 5.38065371, 5.38258418, 5.29397665])], [np.array([6.57783493, 5.17140159, 4.98366062, 4.55779069])], [np.array([11.07042354,  7.64618362,  6.13125953,  5.78847083])], [np.array([20.32392915, 13.46582667, 10.50547807,  8.95491307])], [np.array([41.104201  , 25.80426851, 18.43607257, 16.22035121])], [np.array([83.67904936, 53.34692381, 37.23331967, 31.17285751])], [np.array([164.6343602 , 100.50493833,  74.43839158,  64.45778997])], [np.array([309.61812762, 207.15305647, 156.63401743, 130.05954001])]]

MSE_WZ_ideal = [[np.array([0.600277  , 0.58114297, 0.60906026, 0.58306563])], [np.array([1.24458024, 1.25956621, 1.24563784, 1.26578862])], [np.array([2.52578236, 2.64831355, 2.59470439, 2.59958956])], [np.array([5.05012974, 5.14785544, 5.29787991, 5.01841629])], [np.array([10.15053377, 10.12965803,  9.94118585, 10.10078418])], [np.array([19.81244993, 20.41454499, 20.0994908 , 20.14080771])], [np.array([41.63053575, 40.67922181, 40.81665609, 41.48666244])], [np.array([81.26760234, 82.23856563, 83.99207257, 81.56505437])]]
B_range = [2, 4, 8, 16, 32, 64, 128, 256, 512, 1024, 2048]
Clients = [400]
sigma_range = [0.0176]
sig = sigma_range[0]
I=50
d=32
snr_range = [0, 40, 100, 180]
###########################################


########## The below is for limited B_range and SNR. Good for 0dB and 5 dB ##############################
V = 8
Clients = [400]
sigma_range = [0.0176]
sig = sigma_range[0]
I=50
d=32
B_range = [2, 4, 8, 16, 32, 64, 128, 256, 512, 1024, 2048]
snr_range = [0, 5, 10, 15, 20, 40, 100, 180]

MSE_CUQ = [[array([3.3001668 , 1.78691727, 1.07111144, 0.67983617, 0.46509126,
       0.35324455, 0.34778236, 0.34160322])], [array([6.50326609, 3.66627073, 2.08988936, 1.24128847, 0.84385162,
       0.53414377, 0.53940837, 0.52232658])], [array([12.6190315 ,  7.1610412 ,  4.11848309,  2.41355012,  1.52722677,
        0.80361253,  0.76391817,  0.76449286])], [array([25.84330721, 14.12552322,  7.97437698,  4.63475183,  2.73834522,
        1.17480014,  1.12890911,  1.07551955])], [array([49.6674028 , 28.77616274, 16.27528335,  9.15725285,  5.33429833,
        1.68609042,  1.62913296,  1.53334937])], [array([103.23904993,  56.84134388,  32.22020926,  18.80348619,
        10.52410639,   2.62664853,   2.40475812,   2.40375919])], [array([201.61233391, 116.06083427,  63.47255104,  35.32803634,
        20.07590697,   4.11843139,   4.0488375 ,   3.4458683 ])], [array([403.0582724 , 229.08741333, 131.65154164,  73.9646764 ,
        41.42916323,   7.01010992,   6.35234279,   5.51461306])], [array([805.74972851, 473.76877397, 251.64001385, 149.12191649,
        83.43717308,  12.92832732,  11.16403706,   8.94560015])], [array([1604.69447929,  885.74071349,  510.18942432,  292.55891468,
        165.35222162,   24.30098527,   20.79746088,   16.45801878])], [array([3215.26042497, 1785.61838106, 1012.06446919,  581.00854461,
        328.07728255,   48.00275872,   39.87623109,   30.26082121])]]

MSE_CUQ_ideal = [[array([0.34808704, 0.35437249, 0.34117339, 0.35603351, 0.34830973,
       0.35091692, 0.34555914, 0.34133542])], [array([0.52063844, 0.52063096, 0.52471865, 0.52924614, 0.52646199,
       0.5261039 , 0.53055216, 0.51851004])], [array([0.74503642, 0.75062592, 0.75563973, 0.74831819, 0.7471547 ,
       0.78104887, 0.74338891, 0.75302893])], [array([1.07593387, 1.10849993, 1.09735321, 1.06081474, 1.05148828,
       1.10795684, 1.09035051, 1.05929071])], [array([1.55899599, 1.48574142, 1.5459673 , 1.49297159, 1.49734063,
       1.52739164, 1.55031865, 1.46816777])], [array([2.23162501, 2.1713207 , 2.14641154, 2.19631585, 2.17221734,
       2.18666402, 2.06819371, 2.25403952])], [array([3.09429807, 3.07618755, 3.08457669, 3.04669675, 3.05631001,
       3.0609645 , 3.11256328, 2.95159364])], [array([4.29868077, 4.24263008, 4.36506297, 4.28374433, 4.20350244,
       4.30343937, 4.18506539, 4.22770211])], [array([5.85194728, 5.89906521, 5.65264386, 6.19822862, 6.13632766,
       6.0283771 , 5.7501302 , 6.09085804])], [array([7.93948898, 8.48745054, 7.64623657, 9.21385072, 8.69905657,
       8.29562206, 8.36150268, 8.11853559])], [array([11.41851326, 10.69502813, 11.68064844, 12.66663568,  9.78608679,
       11.8952435 , 10.42629159, 11.53266699])]]

B_range = [2, 4, 8, 16, 32, 64, 128, 256]
snr_range = [0, 5, 10, 15]

MSE_WZ = [[np.array([5.78897253, 5.38065371, 5.38258418, 5.29397665])], [np.array([6.57783493, 5.17140159, 4.98366062, 4.55779069])], [np.array([11.07042354,  7.64618362,  6.13125953,  5.78847083])], [np.array([20.32392915, 13.46582667, 10.50547807,  8.95491307])], [np.array([41.104201  , 25.80426851, 18.43607257, 16.22035121])], [np.array([83.67904936, 53.34692381, 37.23331967, 31.17285751])], [np.array([164.6343602 , 100.50493833,  74.43839158,  64.45778997])], [np.array([309.61812762, 207.15305647, 156.63401743, 130.05954001])]]

MSE_WZ_ideal = [[np.array([0.600277, 0.58114297, 0.60906026, 0.58306563])], [np.array([1.24458024, 1.25956621, 1.24563784, 1.26578862])], [np.array([2.52578236, 2.64831355, 2.59470439, 2.59958956])], [np.array([5.05012974, 5.14785544, 5.29787991, 5.01841629])], [np.array([10.15053377, 10.12965803,  9.94118585, 10.10078418])], [np.array([19.81244993, 20.41454499, 20.0994908 , 20.14080771])], [np.array([41.63053575, 40.67922181, 40.81665609, 41.48666244])], [np.array([81.26760234, 82.23856563, 83.99207257, 81.56505437])]]'''
#############################################################

####### We increased the range of B_range for 10dB and 15dB to see the crossover. ########
V = 8
snr_range = [10, 15]
B_range = [2, 4, 8, 16, 32, 64, 128, 256, 512, 1024, 2048]
Clients = [400]
sigma_range = [0.0176]
sig = sigma_range[0]
I=50
d=32

MSE_WZ =  [[np.array([5.38258418, 5.29397665])], [np.array([4.98366062, 4.55779069])], [np.array([6.13125953,  5.78847083])], [np.array([10.50547807,  8.95491307])], [np.array([18.43607257, 16.22035121])], [np.array([37.23331967, 31.17285751])], [np.array([74.43839158,  64.45778997])], [np.array([156.63401743, 130.05954001])], [np.array([307.77397708, 243.17379068])], [np.array([596.02682429, 521.90510531])], [np.array([1167.35568421,  984.36180697])]]

MSE_WZ_ideal = [[np.array([0.60906026, 0.58306563])], [np.array([1.24563784, 1.26578862])], [np.array([2.59470439, 2.59958956])], [np.array([5.29787991, 5.01841629])], [np.array([9.94118585, 10.10078418])], [np.array([20.0994908 , 20.14080771])], [np.array([40.81665609, 41.48666244])], [np.array([83.99207257, 81.56505437])], [np.array([165.59505735, 162.45435766])], [np.array([325.22210522, 327.86261155])], [np.array([641.76164581, 641.61219751])]]

MSE_CUQ = [[np.array([1.07111144, 0.67983617])], [np.array([2.08988936, 1.24128847])], [np.array([4.11848309,  2.41355012])], [np.array([7.97437698,  4.63475183])], [np.array([16.27528335,  9.15725285])], [np.array([32.22020926,  18.80348619])], [np.array([63.47255104,  35.32803634])], [np.array([131.65154164,  73.9646764])], [np.array([251.64001385, 149.12191649])], [np.array([510.18942432,  292.55891468])], [np.array([1012.06446919,  581.00854461])]]

MSE_CUQ_ideal = [[np.array([0.34117339, 0.35603351])], [np.array([0.52063096, 0.52471865])], [np.array([0.75062592, 0.75563973])], [np.array([1.09735321, 1.06081474])], [np.array([1.5459673 , 1.49297159])], [np.array([2.14641154, 2.19631585])], [np.array([3.08457669, 3.04669675])], [np.array([4.36506297, 4.28374433])], [np.array([5.65264386, 6.19822862])], [np.array([7.64623657, 9.21385072])], [np.array([11.68064844, 12.66663568])]]
#################################################

